Multi-Differential Cross Section Measurements of Muon-Neutrino-Argon Quasielastic-like Reactions with the MicroBooNE Detector

We report on a flux-integrated multi-differential measurement of charged-current muon neutrino scattering on argon with one muon and one proton in the final state using the Booster Neutrino Beam and MicroBooNE detector at Fermi National Accelerator Laboratory. The data are studied as a function of various kinematic imbalance variables and of a neutrino energy estimator, and are compared to a number of event generator predictions. We find that the measured cross sections in different phase-space regions are sensitive to nuclear effects. Our results provide precision data to test and improve the neutrino-nucleus interaction models needed to perform high-accuracy oscillation analyses. Specific regions of phase-space are identified where further model refinements are most needed.

==> README.txt <==
# CC1p0π README

The DataRelease.root file contains the data release for the manuscript "Multi-Differential Cross-Section Measurements in νμ-Argon Quasielastic-like Reactions with the MicroBooNE Detector"
Namely, it includes the data cross section results with the total uncertainties (denoted as eg. "TotalUnc_DeltaPT"), the covariance matrices (denoted as eg. "Cov_DeltaPT"), and the additional smearing matrix Ac (denoted as eg. "Ac_DeltaPT") by which theory predictions need to be multiplied before they are compared to the reported results. The Ac matrices need to first be applied on independent theory predictions, before the division by the bin width takes place.

The double-differential results are denoted as eg. "SerialDeltaPT_DeltaAlphaT". That means that the results as a function of "DeltaPT" in slices of "DeltaAlphaT" are reported in these histograms.

The cross sections are reported in units of 10^{-38} cm^{2}/Ar.

The covariance matrices are reported in units of 10^{-76} cm^{4}/Ar^{2}.

The x-axis of the Ac matrix corresponds to the variable of interest in true space.
The y-axis of the Ac matrix corresponds to the variable of interest in regularized space.
The Ac matrices need to first be applied on independent theory predictions, before the division by the bin width takes place.

To preserve the correlations across the different phase space parts, the double-differential measurements are reported as a function of a global bin number.
The file BinScheme.txt contains the matching of the global bin number to the actual phase-space limits.
Independent theory predictions comparing to the double-differential results need to use the aforementioned global-bin numbering scheme, multiply by the corresponding Ac matrix, isolate the relevant slices of the phase-space, and finally divide by the bin width. 



==> main_supp_BinScheme.txt <==
SerialDeltaPT_DeltaAlphaTPlot

Bin # & Slice & Low edge & High edge

1 & #delta#alpha_{T} < 45^{o} & 0 & 0.05
2 & #delta#alpha_{T} < 45^{o} & 0.05 & 0.1
3 & #delta#alpha_{T} < 45^{o} & 0.1 & 0.15
4 & #delta#alpha_{T} < 45^{o} & 0.15 & 0.2
5 & #delta#alpha_{T} < 45^{o} & 0.2 & 0.25
6 & #delta#alpha_{T} < 45^{o} & 0.25 & 0.3
7 & #delta#alpha_{T} < 45^{o} & 0.3 & 0.35
8 & #delta#alpha_{T} < 45^{o} & 0.35 & 0.4
9 & #delta#alpha_{T} < 45^{o} & 0.4 & 0.47
10 & #delta#alpha_{T} < 45^{o} & 0.47 & 0.55
11 & #delta#alpha_{T} < 45^{o} & 0.55 & 0.9
12 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0 & 0.05
13 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.05 & 0.1
14 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.1 & 0.15
15 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.15 & 0.2
16 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.2 & 0.25
17 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.25 & 0.3
18 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.3 & 0.35
19 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.35 & 0.4
20 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.4 & 0.47
21 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.47 & 0.55
22 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.55 & 0.65
23 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.65 & 0.9
24 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0 & 0.05
25 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.05 & 0.1
26 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.1 & 0.15
27 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.15 & 0.2
28 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.2 & 0.25
29 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.25 & 0.3
30 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.3 & 0.35
31 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.35 & 0.4
32 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.4 & 0.47
33 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.47 & 0.55
34 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.55 & 0.65
35 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.65 & 0.75
36 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.75 & 0.9
37 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0 & 0.05
38 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.05 & 0.1
39 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.1 & 0.15
40 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.15 & 0.2
41 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.2 & 0.25
42 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.25 & 0.3
43 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.3 & 0.35
44 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.35 & 0.4
45 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.4 & 0.47
46 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.47 & 0.55
47 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.55 & 0.65
48 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.65 & 0.75
49 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.75 & 0.9


SerialDeltaPT_MuonCosThetaPlot

Bin # & Slice & Low edge & High edge

1 & -1 < cos#theta_{#mu} < 0 & 0 & 0.05
2 & -1 < cos#theta_{#mu} < 0 & 0.05 & 0.1
3 & -1 < cos#theta_{#mu} < 0 & 0.1 & 0.15
4 & -1 < cos#theta_{#mu} < 0 & 0.15 & 0.2
5 & -1 < cos#theta_{#mu} < 0 & 0.2 & 0.25
6 & -1 < cos#theta_{#mu} < 0 & 0.25 & 0.3
7 & -1 < cos#theta_{#mu} < 0 & 0.3 & 0.35
8 & -1 < cos#theta_{#mu} < 0 & 0.35 & 0.4
9 & -1 < cos#theta_{#mu} < 0 & 0.4 & 0.47
10 & -1 < cos#theta_{#mu} < 0 & 0.47 & 0.55
11 & -1 < cos#theta_{#mu} < 0 & 0.55 & 0.65
12 & -1 < cos#theta_{#mu} < 0 & 0.65 & 0.75
13 & -1 < cos#theta_{#mu} < 0 & 0.75 & 0.9
14 & 0 < cos#theta_{#mu} < 0.5 & 0 & 0.05
15 & 0 < cos#theta_{#mu} < 0.5 & 0.05 & 0.1
16 & 0 < cos#theta_{#mu} < 0.5 & 0.1 & 0.15
17 & 0 < cos#theta_{#mu} < 0.5 & 0.15 & 0.2
18 & 0 < cos#theta_{#mu} < 0.5 & 0.2 & 0.25
19 & 0 < cos#theta_{#mu} < 0.5 & 0.25 & 0.3
20 & 0 < cos#theta_{#mu} < 0.5 & 0.3 & 0.35
21 & 0 < cos#theta_{#mu} < 0.5 & 0.35 & 0.4
22 & 0 < cos#theta_{#mu} < 0.5 & 0.4 & 0.47
23 & 0 < cos#theta_{#mu} < 0.5 & 0.47 & 0.55
24 & 0 < cos#theta_{#mu} < 0.5 & 0.55 & 0.65
25 & 0 < cos#theta_{#mu} < 0.5 & 0.65 & 0.75
26 & 0 < cos#theta_{#mu} < 0.5 & 0.75 & 0.9
27 & 0.5 < cos#theta_{#mu} < 0.75 & 0 & 0.05
28 & 0.5 < cos#theta_{#mu} < 0.75 & 0.05 & 0.1
29 & 0.5 < cos#theta_{#mu} < 0.75 & 0.1 & 0.15
30 & 0.5 < cos#theta_{#mu} < 0.75 & 0.15 & 0.2
31 & 0.5 < cos#theta_{#mu} < 0.75 & 0.2 & 0.25
32 & 0.5 < cos#theta_{#mu} < 0.75 & 0.25 & 0.3
33 & 0.5 < cos#theta_{#mu} < 0.75 & 0.3 & 0.35
34 & 0.5 < cos#theta_{#mu} < 0.75 & 0.35 & 0.4
35 & 0.5 < cos#theta_{#mu} < 0.75 & 0.4 & 0.47
36 & 0.5 < cos#theta_{#mu} < 0.75 & 0.47 & 0.55
37 & 0.5 < cos#theta_{#mu} < 0.75 & 0.55 & 0.65
38 & 0.5 < cos#theta_{#mu} < 0.75 & 0.65 & 0.75
39 & 0.5 < cos#theta_{#mu} < 0.75 & 0.75 & 0.9
40 & 0.75 < cos#theta_{#mu} < 1 & 0 & 0.05
41 & 0.75 < cos#theta_{#mu} < 1 & 0.05 & 0.1
42 & 0.75 < cos#theta_{#mu} < 1 & 0.1 & 0.15
43 & 0.75 < cos#theta_{#mu} < 1 & 0.15 & 0.2
44 & 0.75 < cos#theta_{#mu} < 1 & 0.2 & 0.25
45 & 0.75 < cos#theta_{#mu} < 1 & 0.25 & 0.3
46 & 0.75 < cos#theta_{#mu} < 1 & 0.3 & 0.35
47 & 0.75 < cos#theta_{#mu} < 1 & 0.35 & 0.4
48 & 0.75 < cos#theta_{#mu} < 1 & 0.4 & 0.47
49 & 0.75 < cos#theta_{#mu} < 1 & 0.47 & 0.55
50 & 0.75 < cos#theta_{#mu} < 1 & 0.55 & 0.65
51 & 0.75 < cos#theta_{#mu} < 1 & 0.65 & 0.75
52 & 0.75 < cos#theta_{#mu} < 1 & 0.75 & 0.9


SerialDeltaPT_ProtonCosThetaPlot

Bin # & Slice & Low edge & High edge

1 & -1 < cos#theta_{p} < 0 & 0 & 0.1
2 & -1 < cos#theta_{p} < 0 & 0.1 & 0.2
3 & -1 < cos#theta_{p} < 0 & 0.2 & 0.3
4 & -1 < cos#theta_{p} < 0 & 0.3 & 0.4
5 & -1 < cos#theta_{p} < 0 & 0.4 & 0.55
6 & -1 < cos#theta_{p} < 0 & 0.55 & 0.65
7 & -1 < cos#theta_{p} < 0 & 0.65 & 0.75
8 & -1 < cos#theta_{p} < 0 & 0.75 & 0.9
9 & 0 < cos#theta_{p} < 0.5 & 0 & 0.05
10 & 0 < cos#theta_{p} < 0.5 & 0.05 & 0.1
11 & 0 < cos#theta_{p} < 0.5 & 0.1 & 0.15
12 & 0 < cos#theta_{p} < 0.5 & 0.15 & 0.2
13 & 0 < cos#theta_{p} < 0.5 & 0.2 & 0.25
14 & 0 < cos#theta_{p} < 0.5 & 0.25 & 0.3
15 & 0 < cos#theta_{p} < 0.5 & 0.3 & 0.35
16 & 0 < cos#theta_{p} < 0.5 & 0.35 & 0.4
17 & 0 < cos#theta_{p} < 0.5 & 0.4 & 0.47
18 & 0 < cos#theta_{p} < 0.5 & 0.47 & 0.55
19 & 0 < cos#theta_{p} < 0.5 & 0.55 & 0.65
20 & 0 < cos#theta_{p} < 0.5 & 0.65 & 0.75
21 & 0 < cos#theta_{p} < 0.5 & 0.75 & 0.9
22 & 0.5 < cos#theta_{p} < 0.75 & 0 & 0.05
23 & 0.5 < cos#theta_{p} < 0.75 & 0.05 & 0.1
24 & 0.5 < cos#theta_{p} < 0.75 & 0.1 & 0.15
25 & 0.5 < cos#theta_{p} < 0.75 & 0.15 & 0.2
26 & 0.5 < cos#theta_{p} < 0.75 & 0.2 & 0.25
27 & 0.5 < cos#theta_{p} < 0.75 & 0.25 & 0.3
28 & 0.5 < cos#theta_{p} < 0.75 & 0.3 & 0.35
29 & 0.5 < cos#theta_{p} < 0.75 & 0.35 & 0.4
30 & 0.5 < cos#theta_{p} < 0.75 & 0.4 & 0.47
31 & 0.5 < cos#theta_{p} < 0.75 & 0.47 & 0.55
32 & 0.5 < cos#theta_{p} < 0.75 & 0.55 & 0.65
33 & 0.5 < cos#theta_{p} < 0.75 & 0.65 & 0.75
34 & 0.5 < cos#theta_{p} < 0.75 & 0.75 & 0.9
35 & 0.75 < cos#theta_{p} < 1 & 0 & 0.05
36 & 0.75 < cos#theta_{p} < 1 & 0.05 & 0.1
37 & 0.75 < cos#theta_{p} < 1 & 0.1 & 0.15
38 & 0.75 < cos#theta_{p} < 1 & 0.15 & 0.2
39 & 0.75 < cos#theta_{p} < 1 & 0.2 & 0.25
40 & 0.75 < cos#theta_{p} < 1 & 0.25 & 0.3
41 & 0.75 < cos#theta_{p} < 1 & 0.3 & 0.35
42 & 0.75 < cos#theta_{p} < 1 & 0.35 & 0.4
43 & 0.75 < cos#theta_{p} < 1 & 0.4 & 0.47
44 & 0.75 < cos#theta_{p} < 1 & 0.47 & 0.55
45 & 0.75 < cos#theta_{p} < 1 & 0.55 & 0.65
46 & 0.75 < cos#theta_{p} < 1 & 0.65 & 0.9


SerialDeltaAlphaT_DeltaPTPlot

Bin # & Slice & Low edge & High edge

1 & #deltap_{T} < 0.2 GeV/c & 0 & 22
2 & #deltap_{T} < 0.2 GeV/c & 22 & 44
3 & #deltap_{T} < 0.2 GeV/c & 44 & 66
4 & #deltap_{T} < 0.2 GeV/c & 66 & 88
5 & #deltap_{T} < 0.2 GeV/c & 88 & 110
6 & #deltap_{T} < 0.2 GeV/c & 110 & 145
7 & #deltap_{T} < 0.2 GeV/c & 145 & 180
8 & 0.2 < #deltap_{T} < 0.4 GeV/c & 0 & 22
9 & 0.2 < #deltap_{T} < 0.4 GeV/c & 22 & 44
10 & 0.2 < #deltap_{T} < 0.4 GeV/c & 44 & 66
11 & 0.2 < #deltap_{T} < 0.4 GeV/c & 66 & 88
12 & 0.2 < #deltap_{T} < 0.4 GeV/c & 88 & 110
13 & 0.2 < #deltap_{T} < 0.4 GeV/c & 110 & 145
14 & 0.2 < #deltap_{T} < 0.4 GeV/c & 145 & 180
15 & #deltap_{T} > 0.4 GeV/c & 0 & 22
16 & #deltap_{T} > 0.4 GeV/c & 22 & 44
17 & #deltap_{T} > 0.4 GeV/c & 44 & 66
18 & #deltap_{T} > 0.4 GeV/c & 66 & 88
19 & #deltap_{T} > 0.4 GeV/c & 88 & 110
20 & #deltap_{T} > 0.4 GeV/c & 110 & 145
21 & #deltap_{T} > 0.4 GeV/c & 145 & 180


SerialDeltaAlphaT_MuonCosThetaPlot

Bin # & Slice & Low edge & High edge

1 & -1 < cos#theta_{#mu} < 0 & 0 & 22
2 & -1 < cos#theta_{#mu} < 0 & 22 & 44
3 & -1 < cos#theta_{#mu} < 0 & 44 & 66
4 & -1 < cos#theta_{#mu} < 0 & 66 & 88
5 & -1 < cos#theta_{#mu} < 0 & 88 & 110
6 & -1 < cos#theta_{#mu} < 0 & 110 & 145
7 & -1 < cos#theta_{#mu} < 0 & 145 & 180
8 & 0 < cos#theta_{#mu} < 0.5 & 0 & 22
9 & 0 < cos#theta_{#mu} < 0.5 & 22 & 44
10 & 0 < cos#theta_{#mu} < 0.5 & 44 & 66
11 & 0 < cos#theta_{#mu} < 0.5 & 66 & 88
12 & 0 < cos#theta_{#mu} < 0.5 & 88 & 110
13 & 0 < cos#theta_{#mu} < 0.5 & 110 & 145
14 & 0 < cos#theta_{#mu} < 0.5 & 145 & 180
15 & 0.5 < cos#theta_{#mu} < 0.75 & 0 & 22
16 & 0.5 < cos#theta_{#mu} < 0.75 & 22 & 44
17 & 0.5 < cos#theta_{#mu} < 0.75 & 44 & 66
18 & 0.5 < cos#theta_{#mu} < 0.75 & 66 & 88
19 & 0.5 < cos#theta_{#mu} < 0.75 & 88 & 110
20 & 0.5 < cos#theta_{#mu} < 0.75 & 110 & 145
21 & 0.5 < cos#theta_{#mu} < 0.75 & 145 & 180
22 & 0.75 < cos#theta_{#mu} < 1 & 0 & 22
23 & 0.75 < cos#theta_{#mu} < 1 & 22 & 44
24 & 0.75 < cos#theta_{#mu} < 1 & 44 & 66
25 & 0.75 < cos#theta_{#mu} < 1 & 66 & 88
26 & 0.75 < cos#theta_{#mu} < 1 & 88 & 110
27 & 0.75 < cos#theta_{#mu} < 1 & 110 & 145
28 & 0.75 < cos#theta_{#mu} < 1 & 145 & 180


SerialDeltaAlphaT_ProtonCosThetaPlot

Bin # & Slice & Low edge & High edge

1 & -1 < cos#theta_{p} < 0 & 0 & 22
2 & -1 < cos#theta_{p} < 0 & 22 & 44
3 & -1 < cos#theta_{p} < 0 & 44 & 66
4 & -1 < cos#theta_{p} < 0 & 66 & 88
5 & -1 < cos#theta_{p} < 0 & 88 & 110
6 & -1 < cos#theta_{p} < 0 & 110 & 145
7 & -1 < cos#theta_{p} < 0 & 145 & 180
8 & 0 < cos#theta_{p} < 0.5 & 0 & 22
9 & 0 < cos#theta_{p} < 0.5 & 22 & 44
10 & 0 < cos#theta_{p} < 0.5 & 44 & 66
11 & 0 < cos#theta_{p} < 0.5 & 66 & 88
12 & 0 < cos#theta_{p} < 0.5 & 88 & 110
13 & 0 < cos#theta_{p} < 0.5 & 110 & 145
14 & 0 < cos#theta_{p} < 0.5 & 145 & 180
15 & 0.5 < cos#theta_{p} < 0.75 & 0 & 22
16 & 0.5 < cos#theta_{p} < 0.75 & 22 & 44
17 & 0.5 < cos#theta_{p} < 0.75 & 44 & 66
18 & 0.5 < cos#theta_{p} < 0.75 & 66 & 88
19 & 0.5 < cos#theta_{p} < 0.75 & 88 & 110
20 & 0.5 < cos#theta_{p} < 0.75 & 110 & 145
21 & 0.5 < cos#theta_{p} < 0.75 & 145 & 180
22 & 0.75 < cos#theta_{p} < 1 & 0 & 22
23 & 0.75 < cos#theta_{p} < 1 & 22 & 44
24 & 0.75 < cos#theta_{p} < 1 & 44 & 66
25 & 0.75 < cos#theta_{p} < 1 & 66 & 88
26 & 0.75 < cos#theta_{p} < 1 & 88 & 110
27 & 0.75 < cos#theta_{p} < 1 & 110 & 145
28 & 0.75 < cos#theta_{p} < 1 & 145 & 180


SerialDeltaPhiT_DeltaPTPlot

Bin # & Slice & Low edge & High edge

1 & #deltap_{T} < 0.2 GeV/c & 0 & 12.5
2 & #deltap_{T} < 0.2 GeV/c & 12.5 & 25
3 & #deltap_{T} < 0.2 GeV/c & 25 & 37.5
4 & #deltap_{T} < 0.2 GeV/c & 37.5 & 180
5 & 0.2 < #deltap_{T} < 0.4 GeV/c & 0 & 20
6 & 0.2 < #deltap_{T} < 0.4 GeV/c & 20 & 40
7 & 0.2 < #deltap_{T} < 0.4 GeV/c & 40 & 60
8 & 0.2 < #deltap_{T} < 0.4 GeV/c & 60 & 80
9 & 0.2 < #deltap_{T} < 0.4 GeV/c & 80 & 100
10 & 0.2 < #deltap_{T} < 0.4 GeV/c & 100 & 120
11 & 0.2 < #deltap_{T} < 0.4 GeV/c & 120 & 140
12 & 0.2 < #deltap_{T} < 0.4 GeV/c & 140 & 160
13 & 0.2 < #deltap_{T} < 0.4 GeV/c & 160 & 180
14 & #deltap_{T} > 0.4 GeV/c & 0 & 25
15 & #deltap_{T} > 0.4 GeV/c & 25 & 50
16 & #deltap_{T} > 0.4 GeV/c & 50 & 75
17 & #deltap_{T} > 0.4 GeV/c & 75 & 105
18 & #deltap_{T} > 0.4 GeV/c & 105 & 145
19 & #deltap_{T} > 0.4 GeV/c & 145 & 180


SerialDeltaPtx_DeltaPtyPlot

Bin # & Slice & Low edge & High edge

1 & #deltap_{T,y} < -0.15 GeV/c & -0.55 & -0.45
2 & #deltap_{T,y} < -0.15 GeV/c & -0.45 & -0.35
3 & #deltap_{T,y} < -0.15 GeV/c & -0.35 & -0.25
4 & #deltap_{T,y} < -0.15 GeV/c & -0.25 & -0.15
5 & #deltap_{T,y} < -0.15 GeV/c & -0.15 & -0.05
6 & #deltap_{T,y} < -0.15 GeV/c & -0.05 & 0.05
7 & #deltap_{T,y} < -0.15 GeV/c & 0.05 & 0.15
8 & #deltap_{T,y} < -0.15 GeV/c & 0.15 & 0.25
9 & #deltap_{T,y} < -0.15 GeV/c & 0.25 & 0.35
10 & #deltap_{T,y} < -0.15 GeV/c & 0.35 & 0.45
11 & #deltap_{T,y} < -0.15 GeV/c & 0.45 & 0.55
12 & |#deltap_{T,y}| < 0.15 GeV/c & -0.55 & -0.45
13 & |#deltap_{T,y}| < 0.15 GeV/c & -0.45 & -0.35
14 & |#deltap_{T,y}| < 0.15 GeV/c & -0.35 & -0.25
15 & |#deltap_{T,y}| < 0.15 GeV/c & -0.25 & -0.15
16 & |#deltap_{T,y}| < 0.15 GeV/c & -0.15 & -0.05
17 & |#deltap_{T,y}| < 0.15 GeV/c & -0.05 & 0.05
18 & |#deltap_{T,y}| < 0.15 GeV/c & 0.05 & 0.15
19 & |#deltap_{T,y}| < 0.15 GeV/c & 0.15 & 0.25
20 & |#deltap_{T,y}| < 0.15 GeV/c & 0.25 & 0.35
21 & |#deltap_{T,y}| < 0.15 GeV/c & 0.35 & 0.45
22 & |#deltap_{T,y}| < 0.15 GeV/c & 0.45 & 0.55
23 & #deltap_{T,y} > 0.15 GeV/c & -0.55 & -0.35
24 & #deltap_{T,y} > 0.15 GeV/c & -0.35 & -0.25
25 & #deltap_{T,y} > 0.15 GeV/c & -0.25 & -0.15
26 & #deltap_{T,y} > 0.15 GeV/c & -0.15 & -0.05
27 & #deltap_{T,y} > 0.15 GeV/c & -0.05 & 0.05
28 & #deltap_{T,y} > 0.15 GeV/c & 0.05 & 0.15
29 & #deltap_{T,y} > 0.15 GeV/c & 0.15 & 0.25
30 & #deltap_{T,y} > 0.15 GeV/c & 0.25 & 0.35
31 & #deltap_{T,y} > 0.15 GeV/c & 0.35 & 0.55


SerialECal_DeltaPTPlot

Bin # & Slice & Low edge & High edge

1 & #deltap_{T} < 0.2 GeV/c & 0.2 & 0.34
2 & #deltap_{T} < 0.2 GeV/c & 0.34 & 0.48
3 & #deltap_{T} < 0.2 GeV/c & 0.48 & 0.62
4 & #deltap_{T} < 0.2 GeV/c & 0.62 & 0.76
5 & #deltap_{T} < 0.2 GeV/c & 0.76 & 0.9
6 & #deltap_{T} < 0.2 GeV/c & 0.9 & 1.04
7 & #deltap_{T} < 0.2 GeV/c & 1.04 & 1.18
8 & #deltap_{T} < 0.2 GeV/c & 1.18 & 1.32
9 & #deltap_{T} < 0.2 GeV/c & 1.32 & 1.6
10 & 0.2 < #deltap_{T} < 0.4 GeV/c & 0.2 & 0.34
11 & 0.2 < #deltap_{T} < 0.4 GeV/c & 0.34 & 0.48
12 & 0.2 < #deltap_{T} < 0.4 GeV/c & 0.48 & 0.62
13 & 0.2 < #deltap_{T} < 0.4 GeV/c & 0.62 & 0.76
14 & 0.2 < #deltap_{T} < 0.4 GeV/c & 0.76 & 0.9
15 & 0.2 < #deltap_{T} < 0.4 GeV/c & 0.9 & 1.04
16 & 0.2 < #deltap_{T} < 0.4 GeV/c & 1.04 & 1.18
17 & 0.2 < #deltap_{T} < 0.4 GeV/c & 1.18 & 1.32
18 & 0.2 < #deltap_{T} < 0.4 GeV/c & 1.32 & 1.6
19 & #deltap_{T} > 0.4 GeV/c & 0.2 & 0.34
20 & #deltap_{T} > 0.4 GeV/c & 0.34 & 0.48
21 & #deltap_{T} > 0.4 GeV/c & 0.48 & 0.62
22 & #deltap_{T} > 0.4 GeV/c & 0.62 & 0.76
23 & #deltap_{T} > 0.4 GeV/c & 0.76 & 0.9
24 & #deltap_{T} > 0.4 GeV/c & 0.9 & 1.04
25 & #deltap_{T} > 0.4 GeV/c & 1.04 & 1.18
26 & #deltap_{T} > 0.4 GeV/c & 1.18 & 1.32
27 & #deltap_{T} > 0.4 GeV/c & 1.32 & 1.6


SerialECal_DeltaAlphaTPlot

Bin # & Slice & Low edge & High edge

1 & #delta#alpha_{T} < 45^{o} & 0.2 & 0.38
2 & #delta#alpha_{T} < 45^{o} & 0.38 & 0.55
3 & #delta#alpha_{T} < 45^{o} & 0.55 & 0.73
4 & #delta#alpha_{T} < 45^{o} & 0.73 & 0.9
5 & #delta#alpha_{T} < 45^{o} & 0.9 & 1.08
6 & #delta#alpha_{T} < 45^{o} & 1.08 & 1.23
7 & #delta#alpha_{T} < 45^{o} & 1.23 & 1.4
8 & #delta#alpha_{T} < 45^{o} & 1.4 & 1.6
9 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.2 & 0.34
10 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.34 & 0.48
11 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.48 & 0.62
12 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.62 & 0.76
13 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.76 & 0.9
14 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.9 & 1.04
15 & 45^{o} < #delta#alpha_{T} < 90^{o} & 1.04 & 1.18
16 & 45^{o} < #delta#alpha_{T} < 90^{o} & 1.18 & 1.39
17 & 45^{o} < #delta#alpha_{T} < 90^{o} & 1.39 & 1.6
18 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.2 & 0.34
19 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.34 & 0.48
20 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.48 & 0.62
21 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.62 & 0.76
22 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.76 & 0.9
23 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.9 & 1.04
24 & 90^{o} < #delta#alpha_{T} < 135^{o} & 1.04 & 1.18
25 & 90^{o} < #delta#alpha_{T} < 135^{o} & 1.18 & 1.39
26 & 90^{o} < #delta#alpha_{T} < 135^{o} & 1.39 & 1.6
27 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.2 & 0.38
28 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.38 & 0.55
29 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.55 & 0.73
30 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.73 & 0.9
31 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.9 & 1.08
32 & 135^{o} < #delta#alpha_{T} < 180^{o} & 1.08 & 1.25
33 & 135^{o} < #delta#alpha_{T} < 180^{o} & 1.25 & 1.43
34 & 135^{o} < #delta#alpha_{T} < 180^{o} & 1.43 & 1.6


SerialECal_DeltaPtyPlot

Bin # & Slice & Low edge & High edge

1 & #deltap_{T,y} < -0.15 GeV/c & 0.2 & 0.34
2 & #deltap_{T,y} < -0.15 GeV/c & 0.34 & 0.48
3 & #deltap_{T,y} < -0.15 GeV/c & 0.48 & 0.62
4 & #deltap_{T,y} < -0.15 GeV/c & 0.62 & 0.76
5 & #deltap_{T,y} < -0.15 GeV/c & 0.76 & 0.9
6 & #deltap_{T,y} < -0.15 GeV/c & 0.9 & 1.04
7 & #deltap_{T,y} < -0.15 GeV/c & 1.04 & 1.18
8 & #deltap_{T,y} < -0.15 GeV/c & 1.18 & 1.32
9 & #deltap_{T,y} < -0.15 GeV/c & 1.32 & 1.6
10 & |#deltap_{T,y}| < 0.15 GeV/c & 0.2 & 0.34
11 & |#deltap_{T,y}| < 0.15 GeV/c & 0.34 & 0.48
12 & |#deltap_{T,y}| < 0.15 GeV/c & 0.48 & 0.62
13 & |#deltap_{T,y}| < 0.15 GeV/c & 0.62 & 0.76
14 & |#deltap_{T,y}| < 0.15 GeV/c & 0.76 & 0.9
15 & |#deltap_{T,y}| < 0.15 GeV/c & 0.9 & 1.04
16 & |#deltap_{T,y}| < 0.15 GeV/c & 1.04 & 1.18
17 & |#deltap_{T,y}| < 0.15 GeV/c & 1.18 & 1.32
18 & |#deltap_{T,y}| < 0.15 GeV/c & 1.32 & 1.6
19 & #deltap_{T,y} > 0.15 GeV/c & 0.2 & 0.34
20 & #deltap_{T,y} > 0.15 GeV/c & 0.34 & 0.48
21 & #deltap_{T,y} > 0.15 GeV/c & 0.48 & 0.62
22 & #deltap_{T,y} > 0.15 GeV/c & 0.62 & 0.76
23 & #deltap_{T,y} > 0.15 GeV/c & 0.76 & 0.9
24 & #deltap_{T,y} > 0.15 GeV/c & 0.9 & 1.04
25 & #deltap_{T,y} > 0.15 GeV/c & 1.04 & 1.18
26 & #deltap_{T,y} > 0.15 GeV/c & 1.18 & 1.32
27 & #deltap_{T,y} > 0.15 GeV/c & 1.32 & 1.6



